Modular-topology optimization with Wang tilings: An application to truss structures

Modularity is appealing for solving many problems in optimization. It brings the benefits of manufacturability and reconfigurability to structural optimization, and enables a trade-off between the computational performance of a Periodic Unit Cell (PUC) and the efficacy of non-uniform designs in multi-scale material optimization. Here, we introduce a novel strategy for concurrent minimum-compliance design of truss modules topologies and their macroscopic assembly encoded using Wang tiling, a formalism providing independent control over the number of modules and their interfaces. We tackle the emerging bilevel optimization problem with a combination of meta-heuristics and mathematical programming. At the upper level, we employ a genetic algorithm to optimize module assemblies. For each assembly, we obtain optimal module topologies as a solution to a convex second-order conic program that exploits the underlying modularity, incorporating stress constraints, multiple load cases, and reuse of module(s) for various structures. Merits of the proposed strategy are illustrated with three representative examples, clearly demonstrating that the best designs obtained by our method exhibited decreased compliance: from 56% to 69% compared to the PUC designs.

==> include/Boxplot.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file './include/Boxplot.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{278.21653695bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44569601)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{./include/Boxplot.pdf}}%
    \put(0.19086716,0.06){\rotatebox{65}{\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{0}}}}%
    \put(0.23084954,0.06){\rotatebox{65}{\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{1}}}}%
    \put(0.27083221,0.06){\rotatebox{65}{\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{2}}}}%
    \put(0.31081488,0.06){\rotatebox{65}{\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{3}}}}%
    \put(0.35079727,0.06){\rotatebox{65}{\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{4}}}}%
    \put(0.39077994,0.06){\rotatebox{65}{\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{5}}}}%
    \put(0.43076261,0.06){\rotatebox{65}{\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{6}}}}%
    \put(0.47074499,0.06){\rotatebox{65}{\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{7}}}}%
    \put(0.51072766,0.06){\rotatebox{65}{\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{8}}}}%
    \put(0.55071004,0.06){\rotatebox{65}{\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{9}}}}%
    \put(0.59069271,0.06){\rotatebox{65}{\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{10}}}}%
    \put(0.63067538,0.06){\rotatebox{65}{\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{11}}}}%
    \put(0.67065776,0.06){\rotatebox{65}{\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{12}}}}%
    \put(0.71064043,0.06){\rotatebox{65}{\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{13}}}}%
    \put(0.75062282,0.06){\rotatebox{65}{\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{14}}}}%
    \put(0.79060549,0.06){\rotatebox{65}{\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{15}}}}%
    \put(0.83058816,0.06){\rotatebox{65}{\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{16}}}}%
    \put(0.87057054,0.06){\rotatebox{65}{\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{17}}}}%
    \put(0.91055321,0.06){\rotatebox{65}{\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{18}}}}%
    \put(0.95053588,0.06){\rotatebox{65}{\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{19}}}}%
    \put(0.99051826,0.06){\rotatebox{65}{\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{20}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{./include/Boxplot.pdf}}%
    \put(0.12843723,0.09909519){\makebox(0,0)[rb]{\fontsize{10}{10}\selectfont\smash{60}}}%
    \put(0.12843723,0.14628548){\makebox(0,0)[rb]{\fontsize{10}{10}\selectfont\smash{80}}}%
    \put(0.12843723,0.19347577){\makebox(0,0)[rb]{\fontsize{10}{10}\selectfont\smash{100}}}%
    \put(0.12843723,0.24066607){\makebox(0,0)[rb]{\fontsize{10}{10}\selectfont\smash{120}}}%
    \put(0.12843723,0.28785607){\makebox(0,0)[rb]{\fontsize{10}{10}\selectfont\smash{140}}}%
    \put(0.12843723,0.33504637){\makebox(0,0)[rb]{\fontsize{10}{10}\selectfont\smash{160}}}%
    \put(0.12843723,0.38223666){\makebox(0,0)[rb]{\fontsize{10}{10}\selectfont\smash{180}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{./include/Boxplot.pdf}}%
    \put(0.56256987,0.01265374){\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{Number of nonzeros in $\textbf{C}$}}}%
    \put(0.04609331,0.26798695){\rotatebox{90}{\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{$c$ [Nm]}}}}%
  \end{picture}%
\endgroup%


==> include/Boxplot2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file './include/Boxplot2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{276.8bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44797688)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{./include/Boxplot2.pdf}}%
    \put(0.1708815,0.05568411){\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{1}}}%
    \put(0.22362717,0.05568411){\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{2}}}%
    \put(0.27637283,0.05568411){\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{3}}}%
    \put(0.3291185,0.05568411){\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{4}}}%
    \put(0.38186416,0.05568411){\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{5}}}%
    \put(0.43460983,0.05568411){\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{6}}}%
    \put(0.48735549,0.05568411){\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{7}}}%
    \put(0.54010116,0.05568411){\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{8}}}%
    \put(0.59284682,0.05568411){\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{9}}}%
    \put(0.64559249,0.05568411){\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{10}}}%
    \put(0.69833815,0.05568411){\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{11}}}%
    \put(0.75108382,0.05568411){\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{12}}}%
    \put(0.80382948,0.05568411){\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{13}}}%
    \put(0.85657514,0.05568411){\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{14}}}%
    \put(0.90932081,0.05568411){\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{15}}}%
    \put(0.96206647,0.05568411){\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{16}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{./include/Boxplot2.pdf}}%
    \put(0.12909451,0.09960231){\makebox(0,0)[rb]{\fontsize{10}{10}\selectfont\smash{60}}}%
    \put(0.12909451,0.1470341){\makebox(0,0)[rb]{\fontsize{10}{10}\selectfont\smash{80}}}%
    \put(0.12909451,0.1944659){\makebox(0,0)[rb]{\fontsize{10}{10}\selectfont\smash{100}}}%
    \put(0.12909451,0.24189769){\makebox(0,0)[rb]{\fontsize{10}{10}\selectfont\smash{120}}}%
    \put(0.12909451,0.28932919){\makebox(0,0)[rb]{\fontsize{10}{10}\selectfont\smash{140}}}%
    \put(0.12909451,0.33676098){\makebox(0,0)[rb]{\fontsize{10}{10}\selectfont\smash{160}}}%
    \put(0.12909451,0.38419277){\makebox(0,0)[rb]{\fontsize{10}{10}\selectfont\smash{180}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{./include/Boxplot2.pdf}}%
    \put(0.56544884,0.0127185){\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{Count of utilized tiles}}}%
    \put(0.04632919,0.26935838){\rotatebox{90}{\makebox(0,0)[b]{\fontsize{10}{10}\selectfont\smash{$c$ [Nm]}}}}%
  \end{picture}%
\endgroup%

